A shape optimisation with the isogeometric boundary element method and adjoint variable method for the three-dimensional Helmholtz equation

This paper presents a shape optimisation system to design the shape of an acoustically-hard object in the three-dimensional open space. Boundary element method (BEM) is suitable to analyse such an exterior field. However, the conventional BEM, which is based on piecewise polynomial shape and interpolation functions, can require many design variables because they are usually chosen as a part of the nodes of the underlying boundary element mesh. In addition, it is not easy for the conventional method to compute the gradient of the sound pressure on the surface, which is necessary to compute the shape derivative of our interest, of a given object. To overcome these issues, we employ the isogeometric boundary element method (IGBEM), which was developed in our previous work. With using the IGBEM, we can design the shape of surfaces through control points of the NURBS surfaces of the target object. We integrate the IGBEM with the nonlinear programming software through the adjoint variable method (AVM), where the resulting adjoint boundary value problem can be also solved by the IGBEM with a slight modification. The numerical verification and demonstration validate our shape optimisation framework.

==> data/J.txt <==
# this is essentialy the same as J.txt of Sato's thesis
a isohelm ana
1.0 0.5159348 5.159348e-01
1.05 5.181174e-01 5.181174e-01
1.1 0.5204883 5.204883e-01
1.15 5.230673e-01 5.230673e-01
1.2 0.5258771 5.258771e-01
1.25 5.289421e-01 5.289421e-01
1.3 0.5322872 5.322872e-01
1.35 5.359363e-01 5.359363e-01
1.4 0.5399109 5.399109e-01
1.45 5.442279e-01 5.442279e-01
1.5 0.5488977 5.488977e-01
1.55 5.539224e-01 5.539225e-01
1.6 0.5592932 5.592933e-01
1.65 5.649878e-01 5.649878e-01
1.7 0.5709676 5.709676e-01
1.75 5.771754e-01 5.771754e-01
1.8 0.5835327 5.835328e-01
1.85 5.899382e-01 5.899383e-01
1.9 0.5962666 5.962667e-01
1.95 0.6023695 6.023696e-01
2.0 0.6080768 6.080770e-01
2.05 6.132005e-01 6.132008e-01
2.1 0.6175399 6.175402e-01
2.15 6.208877e-01 6.208880e-01
2.2 0.6230380 6.230383e-01
2.25 6.237940e-01 6.237943e-01
2.3 6.229768e-01 6.229773e-01
2.35 6.204335e-01 6.204340e-01
2.4 6.160441e-01 6.160447e-01
2.45 6.097284e-01 6.097290e-01
2.5 6.014501e-01 6.014508e-01
2.55 5.912207e-01 5.912216e-01
2.6 5.791006e-01 5.791017e-01
2.65 5.651983e-01 5.651995e-01
2.7 5.496681e-01 5.496696e-01
2.75 5.327057e-01 5.327076e-01
2.8 5.145424e-01 5.145448e-01
2.85 4.954372e-01 4.954402e-01
2.9 4.756688e-01 4.756728e-01
2.95 4.555272e-01 4.555327e-01
3.0 4.353047e-01 4.353127e-01
3.05 4.152874e-01 4.153007e-01
3.1 3.957418e-01 3.957732e-01
3.15 3.771576e-01 3.769907e-01
3.2 3.592200e-01 3.591941e-01
3.25 3.426193e-01 3.426042e-01
3.3 3.274324e-01 3.274211e-01
3.35 3.138359e-01 3.138265e-01
3.4 3.019942e-01 3.019857e-01
3.45 2.920586e-01 2.920505e-01
3.5 2.841696e-01 2.841616e-01
3.55 2.784590e-01 2.784507e-01
3.6 2.750503e-01 2.750415e-01
3.65 2.740585e-01 2.740488e-01
3.7 2.755882e-01 2.755773e-01
3.75 2.797303e-01 2.797179e-01
3.8 2.865576e-01 2.865433e-01
3.85 2.961193e-01 2.961026e-01
3.9 3.084354e-01 3.084157e-01
3.95 3.234909e-01 3.234675e-01
4.0 3.412315e-01 3.412032e-01
4.05 3.615594e-01 3.615252e-01
4.1 3.843326e-01 3.842908e-01
4.15 4.093653e-01 4.093135e-01
4.2 4.364312e-01 4.363659e-01
4.25 4.652691e-01 4.651849e-01
4.3 4.955922e-01 4.954793e-01
4.35 5.271002e-01 5.269388e-01
4.4 5.595058e-01 5.592443e-01
4.45 5.926702e-01 5.920780e-01
4.5 6.210445e-01 6.251332e-01
4.55 6.576203e-01 6.581226e-01
4.6 6.905025e-01 6.907847e-01
4.65 7.226819e-01 7.228869e-01
4.7 7.540580e-01 7.542260e-01
4.75 7.844766e-01 7.846251e-01
4.8 8.137888e-01 8.139276e-01
4.85 8.418532e-01 8.419888e-01
4.9 8.685281e-01 8.686653e-01
4.95 8.936619e-01 8.938045e-01
5.0 9.170826e-01 9.172340e-01
5.05 9.385893e-01 9.387524e-01
5.1 9.579463e-01 9.581240e-01
5.15 9.748807e-01 9.750755e-01
5.2 9.890840e-01 9.892986e-01
5.25 1.000219e+00 1.000456e+00
5.3 1.007929e+00 1.008193e+00
5.35 1.011853e+00 1.012149e+00
5.4 1.011646e+00 1.011980e+00
5.45 1.006990e+00 1.007374e+00
5.5 9.976227e-01 9.980751e-01
5.55 9.833438e-01 9.838972e-01
5.6 9.640275e-01 9.647456e-01
5.65 9.395955e-01 9.406280e-01
5.7 9.098111e-01 9.116630e-01
5.75 8.693009e-01 8.780829e-01
5.8 8.435152e-01 8.402300e-01
5.85 7.999488e-01 7.985485e-01
5.9 7.544602e-01 7.535696e-01
5.95 7.065385e-01 7.058941e-01
6.0 6.566593e-01 6.561711e-01
6.05 6.054427e-01 6.050769e-01
6.1 5.535414e-01 5.532935e-01
6.15 5.015926e-01 5.014898e-01
6.2 4.501572e-01 4.503060e-01
6.25 3.993098e-01 4.003426e-01
6.3 3.553208e-01 3.521546e-01
6.35 3.072945e-01 3.062497e-01
6.4 2.638216e-01 2.630922e-01
6.45 2.237115e-01 2.231090e-01
6.5 1.872394e-01 1.866990e-01
6.55 1.547567e-01 1.542426e-01
6.6 1.266261e-01 1.261107e-01
6.65 1.032166e-01 1.026711e-01
6.7 8.490432e-02 8.429173e-02
6.75 7.207548e-02 7.133941e-02
6.8 6.513358e-02 6.417379e-02
6.85 6.453169e-02 6.313693e-02
6.9 7.094920e-02 6.853895e-02
6.95 8.700420e-02 8.064121e-02
7.0  9.963829e-02 9.963829e-02
7.05 1.205850e-01 1.256408e-01
7.1 1.553576e-01 1.586605e-01
7.15 1.959072e-01 1.986000e-01
7.2 2.428252e-01 2.452469e-01
7.25 2.959776e-01 2.982754e-01
7.3 3.550006e-01 3.572528e-01
7.35 4.193977e-01 4.216530e-01
7.4 4.885811e-01 4.908741e-01
7.45 5.619011e-01 5.642599e-01
7.5 6.386743e-01 6.411219e-01
7.55 7.182130e-01 7.207613e-01
7.6 7.998660e-01 8.024877e-01
7.65 8.831444e-01 8.856332e-01
7.7 9.691723e-01 9.695604e-01
7.75 1.044666e+00 1.053664e+00
7.8 1.130141e+00 1.137366e+00
7.85 1.212208e+00 1.220104e+00
7.9 1.291996e+00 1.301317e+00
7.95 1.368862e+00 1.380427e+00


==> data/app17a_nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 2.01995531297937703e+00 9.79816309315169605e+01 1
1 2.17491762396181620e+00 9.80314614864913807e+01 1
2 1.99430466756599500e+00 9.80171519532004112e+01 1
3 2.19885539384632889e+00 9.80277097581185046e+01 0
4 2.19885539384632889e+00 9.80277097581185046e+01 1
5 4.34156110212667823e+00 9.80079645185652453e+01 1
6 5.23966704989978282e+00 9.80061222574692579e+01 1
7 6.02037905175235277e+00 9.80055271240119623e+01 0
8 6.02037905175235277e+00 9.80055271240119623e+01 1
9 4.51085763710903198e-01 9.80447901186496154e+01 1
10 7.30349018742246958e+00 9.80140182151106529e+01 0
11 7.30349018742246958e+00 9.80140182151106529e+01 1
12 1.30238498380330259e+00 9.80680924975915076e+01 1
13 6.46663242600459487e+00 9.80248639860320310e+01 0
14 7.49265382752067310e+00 9.80167831271071037e+01 0
15 7.49265382752067310e+00 9.80167831271071037e+01 1
16 4.55079004771417228e+00 9.80284263180815998e+01 1
17 7.54623816260741620e+00 9.80178217922559725e+01 0
18 7.54623816260741620e+00 9.80178217922559725e+01 1
19 6.19232439689304037e+00 9.80239858776610617e+01 1
20 7.61138472507721442e+00 9.80186026116486602e+01 0
21 7.61138472507721442e+00 9.80186026116486602e+01 1
22 7.69835200064978320e+00 9.80130217725096600e+01 1
23 7.42947208035080742e+00 9.80104724517874075e+01 1
24 7.78367400859171710e+00 9.80122708001193672e+01 0
25 7.78367400859171710e+00 9.80122708001193672e+01 1
26 1.68687612606930459e+00 9.80203958497249488e+01 1
27 7.77263473173417552e+00 9.80128992548263938e+01 0
28 7.81340722588698355e+00 9.80125462340925111e+01 0
29 7.81340722588698355e+00 9.80125462340925111e+01 1
30 7.90376659513909363e+00 9.80180253945352433e+01 1
31 7.92535429674961556e+00 9.80092244079573760e+01 1
32 7.88256198103661454e+00 9.80042265041987122e+01 1
33 7.92134302675197333e+00 9.80087228668847530e+01 0
34 7.92495522514532613e+00 9.80091742363440233e+01 0
35 7.92531440954110966e+00 9.80092193906209701e+01 0
36 7.92535030822858833e+00 9.80092239062219761e+01 0
37 7.92535389789968914e+00 9.80092243577838076e+01 0
38 7.92535425686468287e+00 9.80092244029400206e+01 0
39 7.92535429276102565e+00 9.80092244074556191e+01 0
40 7.92535429635060495e+00 9.80092244079071975e+01 0
41 7.92535429670974523e+00 9.80092244079523454e+01 0
42 7.92535429674563119e+00 9.80092244079568786e+01 0
43 7.92535429674563119e+00 9.80092244079568786e+01 1


==> data/app17b_nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 3.35154437708447350e+00 9.79816309315169605e+01 1
1 4.11437845025582316e+00 9.79859561930964986e+01 1
2 4.31680394615190277e+00 9.79706527692629976e+01 1
3 4.43742818839422615e+00 9.79836556573887520e+01 1
4 4.48782545790766729e+00 9.79925301952728489e+01 1
5 4.53057890270719632e+00 9.79985504203205977e+01 1
6 5.02197379967429836e+00 9.80183656258224261e+01 1
7 5.02268961304344685e+00 9.80185153281144181e+01 1


==> data/app17c_nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 2.78234091898630842e+00 9.79816309315169605e+01 1
1 3.26329520782348714e+00 9.79758810174146788e+01 1
2 3.39694191985470573e+00 9.79837920717456967e+01 1
3 3.47405262716766572e+00 9.80201141621866014e+01 1
4 3.49905773813319509e+00 9.80330512690514269e+01 1
5 3.51936177056154076e+00 9.80428477758576946e+01 1


==> data/app17d_nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 8.34074254877300469e-01 9.79816309315169605e+01 1
1 1.37597057251033372e+00 9.79919124843029579e+01 1
2 1.88396005335092998e+00 9.79609874657265749e+01 1
3 1.96683585373963066e+00 9.79723971965018734e+01 1
4 1.96772366142078070e+00 9.79727008065661096e+01 1


==> data/app7f_nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 3.19436966151474544e-01 5.40980591149072652e+01 1
1 8.86336838584795172e-01 5.40982799155534195e+01 1
2 1.57916446270933353e+00 5.40819382701524489e+01 1
3 1.76098462739706352e+00 5.40614213556629508e+01 1
4 2.13998721401660541e+00 5.39895276885248592e+01 1
5 2.22230774484013649e+00 5.39729461222689437e+01 1
6 2.22377289810397105e+00 5.39694735293528680e+01 1


==> data/app7g_nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 4.12797175555163764e-02 5.40980591149072652e+01 1
1 4.73007942907906764e-02 5.40942108550576890e+01 1
2 1.39211840986817798e-01 5.40745983348235484e+01 1
3 3.19424346480811305e-01 5.40621216215174343e+01 1
4 1.76702296678241833e-01 5.40340710184907564e+01 1
5 1.77156966601801624e+00 5.40498935599846604e+01 0
6 1.77156966601801624e+00 5.40498935599846604e+01 1
7 6.36158304607844644e-02 5.40388256099480273e+01 1
8 3.37460277181259455e-02 5.40406922196707242e+01 0
9 8.75891302200597077e-02 5.40449613244589244e+01 0
10 1.80283766037168691e+00 5.40478246914188674e+01 0
11 3.23085497140203159e+00 5.40488185452140186e+01 0
12 3.23085497140203159e+00 5.40488185452140186e+01 1
13 5.85424013371078147e-02 5.40030998327859848e+01 1
14 4.48621758866227932e-02 5.40242965395780459e+01 0
15 8.46403014598017533e-02 5.40384722301205542e+01 0
16 1.59514378453705197e+00 5.40457084387698430e+01 0
17 3.38971064859077975e+00 5.40481325953279139e+01 0
18 3.38971064859077975e+00 5.40481325953279139e+01 1
19 1.09237186718190249e+00 5.39217574730657248e+01 1
20 4.31489953206536292e+00 5.40055136832676581e+01 0
21 4.31489953206536292e+00 5.40055136832676581e+01 1
22 4.43813613198867252e+00 5.39152224708203107e+01 1
23 6.69537195101207239e+00 5.39576580750682098e+01 0
24 6.69537195101207239e+00 5.39576580750682098e+01 1
25 3.61460878635574578e-01 5.39511818217592207e+01 1
26 6.29119578400167967e+00 5.39530006239108673e+01 0
27 1.02935344991813622e+01 5.39550943040016193e+01 0
28 1.02935344991813622e+01 5.39550943040016193e+01 1
29 1.04257932290927460e-01 5.41012753306516245e+01 1
30 6.44429446647930781e-01 5.40111987943118024e+01 0
31 1.44462522947234504e+01 5.39736380495570600e+01 0
32 1.44462522947234504e+01 5.39736380495570600e+01 1
33 2.90239680503378943e-02 5.40534843218729861e+01 1
34 1.44890082438035167e-01 5.40031897824649221e+01 0
35 3.94987753036041944e+00 5.39832422795751441e+01 0
36 1.51829535166833853e+01 5.39760691714652836e+01 0
37 1.51829535166833853e+01 5.39760691714652836e+01 1
38 3.94696969196002556e-02 5.40497846555516972e+01 1
39 6.99365632431907858e-01 5.40058770738684615e+01 0
40 5.36293324812637717e+00 5.39885378007625789e+01 0
41 1.78629031960133204e+01 5.39813444575167765e+01 0
42 3.48492796580893227e+01 5.39788716122203880e+01 0
43 3.48492796580893227e+01 5.39788716122203880e+01 1
44 5.61243227941686240e-01 5.40961625587789143e+01 1
45 1.24588465424083683e+00 5.40211683745040858e+01 0
46 2.81243937775843591e+01 5.39920881155737789e+01 0
47 3.22745954577674112e+01 5.39838729312132344e+01 0
48 3.60102493494265943e+01 5.39807968901945401e+01 0
49 3.60102493494265943e+01 5.39807968901945401e+01 1
50 1.16487582475227405e-01 5.40346705258642004e+01 1
51 2.52653561437211449e+00 5.39945610596546715e+01 0
52 4.60716614910267737e+01 5.39834589132648262e+01 0
53 4.60716614910267737e+01 5.39834589132648262e+01 1
54 1.02850524510261798e+00 5.39869317609110624e+01 1
55 6.24500645940223365e+00 5.39827062686189834e+01 0
56 4.29409787744762426e+01 5.39833650716239717e+01 0
57 4.60527619963840991e+01 5.39834493433318414e+01 0
58 4.60735738700995157e+01 5.39834561648035560e+01 0
59 4.60735738700995157e+01 5.39834561648035560e+01 1


==> data/ipopt_tol1e-3_CHECK_COUNT.txt <==
count f xnorm gradf
0 6.27743222924771582e-01 -1.00000000000000000e+00 1
1 6.27743222924771582e-01 -1.00000000000000000e+00 1
2 6.27743222924771582e-01 -1.00000000000000000e+00 0
3 6.54588232939668058e-01 -1.00000000000000000e+00 0
4 6.54588232939668058e-01 -1.00000000000000000e+00 1
5 1.10793358743718451e+00 -1.00000000000000000e+00 0
6 1.10793358743718451e+00 -1.00000000000000000e+00 1
7 1.08658883574210541e+00 -1.00000000000000000e+00 0
8 1.08658883574210541e+00 -1.00000000000000000e+00 1
9 1.26116359979913617e+00 -1.00000000000000000e+00 0
10 1.26116359979913617e+00 -1.00000000000000000e+00 1
11 1.30551232301538822e+00 -1.00000000000000000e+00 0
12 1.30551232301538822e+00 -1.00000000000000000e+00 1
13 1.30674133470384457e+00 -1.00000000000000000e+00 0
14 1.30674133470384457e+00 -1.00000000000000000e+00 1
15 1.30585940417279578e+00 -1.00000000000000000e+00 0
16 1.30585940417279578e+00 -1.00000000000000000e+00 1
17 1.30637388178702540e+00 -1.00000000000000000e+00 0
18 1.30637388178702540e+00 -1.00000000000000000e+00 1
19 1.30769116245942651e+00 -1.00000000000000000e+00 0
20 1.30769116245942651e+00 -1.00000000000000000e+00 1
21 1.30782502372114573e+00 -1.00000000000000000e+00 0
22 1.30782502372114573e+00 -1.00000000000000000e+00 1


==> data/nki8_a3.0_ipopt_CHECK_COUNT.txt <==
count f xnorm gradf
0 4.35311396059532840e-01 2.99999999999999911e+00 1
1 4.35311396059532951e-01 3.00000000000000000e+00 1
2 4.35311396059532618e-01 2.99999999999999956e+00 0
3 5.25727970108424314e-01 2.76956908988439743e+00 0
4 5.25727970108424314e-01 2.76956908988439743e+00 1
5 5.49499554480884611e-01 1.50617941204487837e+00 0
6 5.49499554480884611e-01 1.50617941204487837e+00 1
7 5.77313097078836268e-01 1.75109288739520608e+00 0
8 5.77313097078836268e-01 1.75109288739520608e+00 1
9 6.17300455320101582e-01 2.09693397727770448e+00 0
10 6.17300455320101915e-01 2.09693397727770403e+00 1
11 5.58167991649954454e-01 2.67325460469853660e+00 0
12 5.58167991649955786e-01 2.67325460469853660e+00 0
13 5.58167991649955342e-01 2.67325460469853615e+00 0
14 5.58167991649955342e-01 2.67325460469853615e+00 0
15 5.58167991649955342e-01 2.67325460469853615e+00 0
16 6.17551864940651507e-01 2.38509429098812031e+00 0
17 6.17551864940651507e-01 2.38509429098812031e+00 1
18 6.23635495711401644e-01 2.22727931788007005e+00 0
19 6.23635495711401644e-01 2.22727931788007005e+00 1
20 6.23792236235323427e-01 2.24736479239161113e+00 0
21 6.23792236235323427e-01 2.24736479239161113e+00 1
22 6.23794283354436985e-01 2.24998615900516929e+00 0
23 6.23794283354436985e-01 2.24998615900516929e+00 1


==> data/nki8_a3.0_nlopt24_CHECK_COUNT.txt <==
count f xnorm gradf
0 4.35311396059532840e-01 2.99999999999999956e+00 1
1 5.77960884526203644e-01 1.75622727934832645e+00 1
2 6.20361284678595304e-01 2.14089050696512473e+00 1
3 3.68385356783679008e-01 3.17381301966264262e+00 1
4 6.20504545607630020e-01 2.34897067684256378e+00 1
5 6.23764903213688715e-01 2.24022573882258325e+00 1
6 6.23793673131611603e-01 2.24852308073848306e+00 1
7 6.23787826652308142e-01 2.25443800090359892e+00 1
8 6.23794279670119023e-01 2.24978909861472687e+00 1


==> data/nki8_a3.0_nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 4.35311396059532840e-01 2.99999999999999956e+00 1
1 5.79946150496892798e-01 2.59674515888189239e+00 1
2 5.93497275434993643e-01 1.87797316434406714e+00 1
3 6.23284313608661766e-01 2.20906546005286186e+00 0
4 6.23284313608661766e-01 2.20906546005286186e+00 1
5 6.23778143104502414e-01 2.24274042762932035e+00 1


==> data/nlopt24_CHECK_COUNT.txt <==
count f xnorm gradf
0 6.27743222924771582e-01 8.93588272080604007e+00 1
1 6.45123660136572186e-01 8.94451053271006558e+00 1
2 7.54880697236127940e-01 9.00497472861985671e+00 1
3 1.06470664697927364e+00 9.25533497927721882e+00 1
4 1.24761639447444428e+00 9.16644639185797594e+00 1
5 1.30780373321700516e+00 9.14822387133152581e+00 1
6 1.16303834807889128e+00 9.19995633347550168e+00 1
7 1.17874813117003097e+00 9.19244856175159342e+00 1
8 1.23010674115473972e+00 9.17202605847168329e+00 1
9 1.29414215947746358e+00 9.15380581863459497e+00 1
10 1.30761555864088352e+00 9.14889300716635567e+00 1
11 1.30782794842686356e+00 9.14837006338122372e+00 1


==> data/nlopt40_CHECK_COUNT.txt <==
count f xnorm gradf
0 6.27743222924771582e-01 8.93588272080604007e+00 1
1 8.24261834384784620e-01 9.04822850818371016e+00 1
2 1.09966170358912319e+00 9.23482841295033019e+00 1
3 1.11031562605180789e+00 9.22860553595941191e+00 1
4 1.16083637654102345e+00 9.20105285052154009e+00 1
5 1.30780373321700516e+00 9.14822387133152581e+00 1
6 1.30658837722244137e+00 9.14967574675880435e+00 1
7 1.30782819835309949e+00 9.14839089721142074e+00 0
8 1.30782819835309949e+00 9.14839089721142074e+00 1


==> isogeometric_boundary_element_method.txt <==
Year Publications
2012 2
2013 3
2014 4
2015 7
2016 2
2017 9
2018 7
2019 14
2020 21
2021 11



==> shape_optimization_boundary_element_method.txt <==
Year Publications
1988 1
1989 1
1990 2
1991 6
1992 2
1993 13
1994 5
1995 7
1996 6
1997 4
1998 8
1999 8
2000 1
2001 6
2002 6
2003 8
2004 10
2005 13
2006 6
2007 6
2008 2
2009 6
2010 6
2011 2
2012 4
2013 5
2014 6
2015 9
2016 4
2017 12
2018 13
2019 15
2020 23
2021 4

